The stack of higher internal categories and stacks of iterated spans

In this paper, we show that two constructions form stacks: Firstly, as one varies the $\infty$-topos, $\mathcal{X}$, Lurie's homotopy theory of higher categories internal to $\mathcal{X}$ varies in such a way as to form a stack over the $\infty$-category of all $\infty$-topoi. Secondly, we show that Haugseng's construction of the higher category of iterated spans in a given $\infty$-topos (equipped with local systems) can be used to define various stacks over that $\infty$-topos. As a prerequisite to these results, we discuss properties which limits of $\infty$-categories inherit from the $\infty$-categories comprising the diagram. For example, Riehl and Verity have shown that possessing (co)limits of a given shape is hereditary. Extending their result somewhat, we show that possessing Kan extensions of a given type is heriditary, and more generally that the adjointability of a functor is heriditary.

==> LamdNDiag.tikz <==
\begin{tikzpicture}
	\path [use as bounding box] (-5.5,0.5) rectangle (5.5,2.5);
	\begin{pgfonlayer}{nodelayer}
		\node [style=hidden] (0) at (-4, 2) {$c_{01}$};
		\node [style=hidden] (1) at (-5, 1) {$c_{00}$};
		\node [style=hidden] (2) at (-3, 1) {$c_{11}$};
		\node [style=hidden] (3) at (-2, 2) {$c_{12}$};
		\node [style=hidden] (4) at (-1, 1) {$c_{22}$};
		\node [style=hidden] (5) at (0, 2) {$\dots$};
		\node [style=hidden] (6) at (1, 1) {$c_{\overline{22}}$};
		\node [style=hidden] (7) at (2, 2) {$c_{\overline{21}}$};
		\node [style=hidden] (8) at (3, 1) {$c_{\overline{11}}$};
		\node [style=hidden] (9) at (4, 2) {$c_{\overline{10}}$};
		\node [style=hidden] (10) at (5, 1) {$c_{\overline{00}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (0) to (2);
		\draw [style=arrow] (0) to (1);
		\draw [style=arrow] (3) to (2);
		\draw [style=arrow] (3) to (4);
		\draw [style=arrow] (5) to (4);
		\draw [style=arrow] (5) to (6);
		\draw [style=arrow] (7) to (6);
		\draw [style=arrow] (7) to (8);
		\draw [style=arrow] (9) to (8);
		\draw [style=arrow] (9) to (10);
	\end{pgfonlayer}
\end{tikzpicture}
